Multi-Level Fine-Tuning, Data Augmentation, and Few-Shot Learning for Specialized Cyber Threat Intelligence

Gathering cyber threat intelligence from open sources is becoming increasingly important for maintaining and achieving a high level of security as systems become larger and more complex. However, these open sources are often subject to information overload. It is therefore useful to apply machine learning models that condense the amount of information to what is necessary. Yet, previous studies and applications have shown that existing classifiers are not able to extract specific information about emerging cybersecurity events due to their low generalization ability. Therefore, we propose a system to overcome this problem by training a new classifier for each new incident. Since this requires a lot of labelled data using standard training methods, we combine three different low-data regime techniques - transfer learning, data augmentation, and few-shot learning - to train a high-quality classifier from very few labelled instances. We evaluated our approach using a novel dataset derived from the Microsoft Exchange Server data breach of 2021 which was labelled by three experts. Our findings reveal an increase in F1 score of more than 21 points compared to standard training methods and more than 18 points compared to a state-of-the-art method in few-shot learning. Furthermore, the classifier trained with this method and 32 instances is only less than 5 F1 score points worse than a classifier trained with 1800 instances.

==> figures/multi-level.tikz <==

\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        


\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,445); %set diagram left start at 0, and has height of 445

%Flowchart: Merge [id:dp2352890469272395] 
\draw   (6,50) -- (497,50) -- (251.5,398.33) -- cycle ;
%Straight Lines [id:da2141709803122187] 
\draw    (79,130) -- (423,130) ;
%Straight Lines [id:da2106107434261988] 
\draw    (135,210) -- (369,210) ;
%Straight Lines [id:da5821664573342629] 
\draw    (187,290) -- (315,290) ;
%Down Arrow [id:dp316349527398039] 
\draw   (9,284.39) -- (16.25,284.39) -- (16.25,176) -- (30.75,176) -- (30.75,284.39) -- (38,284.39) -- (23.5,302.33) -- cycle ;

% Text Node
\draw (309,313) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{144.07pt}\setlength\topsep{0pt}
\begin{center}
\underline{Level 3:}\\{\small 
MSExchange – Specialized Cyber }}\\{\small Threat Intelligence Training}
}
\end{center}

\end{minipage}};
% Text Node
\draw (212,317) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{57.62pt}\setlength\topsep{0pt}
\begin{center}
{\small 32 Instances} 
\end{center}

\end{minipage}};
% Text Node
\draw (203,243) node [anchor=north west][inner sep=0.75pt]  [font=\small] [align=left] {13306 Instances};
% Text Node
\draw (166,160) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small Corpus: approx. 300M words}};
% Text Node
\draw (175,85) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small Corpus: approx. 3B words}};
% Text Node
\draw (353,222) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{150.68pt}\setlength\topsep{0pt}
\begin{center}
\underline{Level 2:}\\{\small CySecAlert - General Twitter }}\\{\small Cybersecurity Classification Training}}
\end{center}

\end{minipage}};
% Text Node
\draw (422,141) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{125.68pt}\setlength\topsep{0pt}
\begin{center}
\underline{Level 1:}\\{\small Cybersecurity self-supervised }}\\{\small Language Model Training}}
\end{center}

\end{minipage}};
% Text Node
\draw (489,57) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{106.33pt}\setlength\topsep{0pt}
\begin{center}
\underline{Level 0:}\\{\small BERT self-supervised }}\\{\small Language Model Training}}
\end{center}

\end{minipage}};
% Text Node
\draw (36,205) node [anchor=north west][inner sep=0.75pt]   [align=left] {More\\specialized\\model};


\end{tikzpicture}


==> figures/template.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,345); %set diagram left start at 0, and has height of 345

%Shape: Rectangle [id:dp28684247995094947] 
\draw   (25,15) .. controls (25,11.13) and (28.13,8) .. (32,8) -- (622,8) .. controls (625.87,8) and (629,11.13) .. (629,15) -- (629,82) .. controls (629,85.87) and (625.87,89) .. (622,89) -- (32,89) .. controls (28.13,89) and (25,85.87) .. (25,82) -- cycle ;
%Straight Lines [id:da41971429806180094] 
\draw    (324,128) -- (324,147) ;
\draw [shift={(324,149)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8710307857151154] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ]   (533,192) -- (533,206) ;
%Rounded Same Side Corner Rect [id:dp9674060892220786] 
\draw  [fill={rgb, 255:red, 225; green, 232; blue, 237 }  ,fill opacity=1 ] (508,181) .. controls (508,179.34) and (509.34,178) .. (511,178) -- (558,178) .. controls (559.66,178) and (561,179.34) .. (561,181) -- (561,193) .. controls (561,193) and (561,193) .. (561,193) -- (508,193) .. controls (508,193) and (508,193) .. (508,193) -- cycle ;
%Straight Lines [id:da42059046878470085] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ]   (533,219) -- (533,234.33) ;
\draw [shift={(533,236.33)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw  [color={rgb, 255:red, 29; green, 161; blue, 242 }  ,draw opacity=1 ]  (127,106) .. controls (127,103.24) and (129.24,101) .. (132,101) -- (612,101) .. controls (614.76,101) and (617,103.24) .. (617,106) -- (617,121) .. controls (617,123.76) and (614.76,126) .. (612,126) -- (132,126) .. controls (129.24,126) and (127,123.76) .. (127,121) -- cycle  ;
\draw (130,105) node [anchor=north west][inner sep=0.75pt]  [font=\normalsize] [align=left] {{\small Black Kingdom \#ransomware is hunting unpatched \#Microsoft Exchange servers}};
% Text Node
\draw (37,105) node [anchor=north west][inner sep=0.75pt]   [align=left] {Instance:};
% Text Node
\draw (33,24) node [anchor=north west][inner sep=0.75pt]   [align=left] {Template:};
% Text Node
\draw  [color={rgb, 255:red, 101; green, 119; blue, 134 }  ,draw opacity=1 ][dash pattern={on 4.5pt off 4.5pt}]  (120,19) -- (613,19) -- (613,45) -- (120,45) -- cycle  ;
\draw (123,23) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,opacity=1 ] [align=left] {{\small {\fontfamily{pcr}\selectfont [POST]}\textit{ Question: Is this text helpful for cybersecurity experts? Answer : }{\fontfamily{pcr}\selectfont <MASK>}}};
% Text Node
\draw  [color={rgb, 255:red, 101; green, 119; blue, 134 }  ,draw opacity=1 ][dash pattern={on 4.5pt off 4.5pt}]  (120,53) -- (289,53) -- (289,78) -- (120,78) -- cycle  ;
\draw (123,57) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,opacity=1 ] [align=left] {{\small Yes → True	No → False}};
% Text Node
\draw (33,58) node [anchor=north west][inner sep=0.75pt]   [align=left] {Verbalizer:};
% Text Node
\draw (35,168) node [anchor=north west][inner sep=0.75pt]   [align=left] {Processed:};
% Text Node
\draw  [color={rgb, 255:red, 29; green, 161; blue, 242 }  ,draw opacity=1 ]  (126,157) .. controls (126,154.24) and (128.24,152) .. (131,152) -- (611,152) .. controls (613.76,152) and (616,154.24) .. (616,157) -- (616,194) .. controls (616,196.76) and (613.76,199) .. (611,199) -- (131,199) .. controls (128.24,199) and (126,196.76) .. (126,194) -- cycle  ;
\draw (129,156) node [anchor=north west][inner sep=0.75pt]  [font=\normalsize] [align=left] {{\small Black Kingdom \#ransomware is hunting unpatched \#Microsoft Exchange servers}\\{\small Question: Is this text helpful for cybersecurity experts? Answer: {\fontfamily{pcr}\selectfont <MASK>}}};
% Text Node
\draw (490,204) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small LM Prediction}};
% Text Node
\draw (491,237) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small "Yes" [→True]}};


\end{tikzpicture}

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

